Is the gap in the DS Tau disc hiding a planet?

Recent mm-wavelength surveys performed with the Atacama Large Millimeter Array (ALMA) have revealed protoplanetary discs characterized by rings and gaps. A possible explanation for the origin of such rings is the tidal interaction with an unseen planetary companion. The protoplanetary disc around DS Tau shows a wide gap in the ALMA observation at 1.3 mm. We construct a hydrodynamical model for the dust continuum observed by ALMA assuming the observed gap is carved by a planet between one and five Jupiter masses. We fit the shape of the radial intensity profile along the disc major axis varying the planet mass, the dust disc mass, and the evolution time of the system. The best fitting model is obtained for a planet with $M_{\rm p}=3.5\,M_{\rm Jup}$ and a disc with $M_{\rm dust}= 9.6\cdot10^{-5}\,M_{\odot}$. Starting from this result, we also compute the expected signature of the planet in the gas kinematics, as traced by CO emission. We find that such a signature (in the form of a "kink" in the channel maps) could be observed by ALMA with a velocity resolution between $0.2-0.5\,\rm{kms}^{-1}$ and a beam size between 30 and 50 mas.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
